Local Convergence of Adaptive Methods for Nonlinear Partial Differential Equations

In this article we develop convergence theory for a general class of adaptive approximation algorithms for abstract nonlinear operator equations on Banach spaces, and use the theory to obtain convergence results for practical adaptive finite element methods (AFEM) applied to several classes of nonlinear elliptic equations. In the first part of the paper, we develop a weak-* convergence framework for nonlinear operators, whose Gateaux derivatives are locally Lipschitz and satisfy a local inf-sup condition. The framework can be viewed as extending the recent convergence results for linear problems of Morin, Siebert and Veeser to a general nonlinear setting. We formulate an abstract adaptive approximation algorithm for nonlinear operator equations in Banach spaces with local structure. The weak-* convergence framework is then applied to this class of abstract locally adaptive algorithms, giving a general convergence result. The convergence result is then applied to a standard AFEM algorithm in the case of several semilinear and quasi-linear scalar elliptic equations and elliptic systems, including: a semilinear problem with subcritical nonlinearity, the steady Navier-Stokes equations, and a quasilinear problem with nonlinear diffusion. This yields several new AFEM convergence results for these nonlinear problems. In the second part of the paper we develop a second abstract convergence framework based on strong contraction, extending the recent contraction results for linear problems of Cascon, Kreuzer, Nochetto, and Siebert and of Mekchay and Nochetto to abstract nonlinear problems. The contraction result is then applied to a standard AFEM algorithm for semilinear problems with sub- and super-critical nonlinearities and for the Hamiltonian constraint in general relativity.

==> abs-arxiv.txt <==
In this article we develop convergence theory for a general class of adaptive 
approximation algorithms for abstract nonlinear operator equations on Banach 
spaces, and then use the theory to obtain convergence results for practical 
adaptive finite element methods (AFEM) applied to several classes of nonlinear
elliptic equations.  In the first part of the paper, we develop a weak-* 
convergence framework for nonlinear operators, whose Gateaux derivatives are 
locally Lipschitz and satisfy a local inf-sup condition. The framework can be
viewed as extending the recent convergence results for linear problems of 
Morin, Siebert and Veeser to a general nonlinear setting.  We formulate an 
abstract adaptive approximation algorithm for nonlinear operator equations in 
Banach spaces with local structure.  The weak-* convergence framework is then 
applied to this class of abstract locally adaptive algorithms, giving a 
general convergence result.  The convergence result is then applied to a 
standard AFEM algorithm in the case of several semilinear and quasi-linear 
scalar elliptic equations and elliptic systems, including: a semilinear 
problem with subcritical nonlinearity, the steady Navier-Stokes equations, 
and a quasilinear problem with nonlinear diffusion.  This yields several new 
AFEM convergence results for these nonlinear problems.  In the second part of 
the paper we develop a second abstract convergence framework based on strong 
contraction, extending the recent contraction results for linear problems of 
Cascon, Kreuzer, Nochetto, and Siebert and of Mekchay and Nochetto to abstract 
nonlinear problems.  We then establish conditions under which it is possible 
to apply the contraction framework to the abstract adaptive algorithm defined 
earlier, giving a contraction result for AFEM-type algorithms applied to 
nonlinear problems.  The contraction result is then applied to a standard 
AFEM algorithm in the case of several semilinear scalar elliptic equations,
including: a semilinear problem with subcritical nonlinearity, the 
Poisson-Boltzmann equation, and the Hamiltonian constraint in general 
relativity, yielding AFEM contraction results in each case.


